An Extremal Problem on Rainbow Spanning Trees in Graphs

A spanning tree of an edge-colored graph is rainbow provided that each of its edges receives a distinct color. In this paper we consider the natural extremal problem of maximizing and minimizing the number of rainbow spanning trees in a graph $G$. Such a question clearly needs restrictions on the colorings to be meaningful. For edge-colorings using $n-1$ colors and without rainbow cycles, known in the literature as JL-colorings, there turns out to be a particularly nice way of counting the rainbow spanning trees and we solve this problem completely for JL-colored complete graphs $K_n$ and complete bipartite graphs $K_{n,m}$. In both cases, we find tight upper and lower bounds; the lower bound for $K_n$, in particular, proves to have an unexpectedly chaotic and interesting behavior. We further investigate this question for JL-colorings of general graphs and prove several results including characterizing graphs which have JL-colorings achieving the lowest possible number of rainbow spanning trees. We establish other results for general $n-1$ colorings, including providing an analogue of Kirchoff's matrix tree theorem which yields a way of counting rainbow spanning trees in a general graph $G$.

==> K23ex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'K23ex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.89468384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41508392)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{K23ex.pdf}}%
    \put(0.16582894,0.84795204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,2)$}}}%
    \put(0.85455943,0.32335936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1)$}}}%
    \put(0.14757122,0.70043186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1)$}}}%
    \put(0.26494803,-0.03887564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0)$}}}%
    \put(0.41859778,-0.04051572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1)$}}}%
    \put(1.04646695,0.64150433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12692995\unitlength}\raggedright \end{minipage}}}%
    \put(0.68783388,0.38523831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(2,3)$}}}%
    \put(0.99005364,0.64150432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07051664\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{K23ex.pdf}}%
    \put(0.73619373,0.40174774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.65157376,0.30302443){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39489319\unitlength}\raggedright \end{minipage}}}%
    \put(0.65157376,0.31712776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36668653\unitlength}\raggedright \end{minipage}}}%
    \put(0.67978042,0.31712776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43720318\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{K23ex.pdf}}%
    \put(0.53186144,-0.03887564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0)$}}}%
    \put(0.64771308,-0.03913087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1)$}}}%
    \put(0.37121675,0.70320148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,1)$}}}%
    \put(0.58105712,0.00685447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.58105712,-0.00724886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{K23ex.pdf}}%
  \end{picture}%
\endgroup%


==> data3.txt <==
1	1
2	1
3	1.125
4	1
5	1.171875
6	1.125
7	1.1484375
8	1
9	1.186523438
10	1.171875
11	1.240722656
12	1.125
13	1.237792969
14	1.1484375
15	1.153564453
16	1
17	1.190643311
18	1.186523438
19	1.272445679
20	1.171875
21	1.312179565
22	1.240722656
23	1.271324158
24	1.125
25	1.287460327
26	1.237792969
27	1.28478241
28	1.1484375
29	1.251182556
30	1.153564453
31	1.154766083
32	1
33	1.191737652
34	1.190643311
35	1.281863451
36	1.186523438
37	1.336587667
38	1.272445679
39	1.313644052
40	1.171875
41	1.352638006
42	1.312179565
43	1.374746919
44	1.240722656
45	1.365110278
46	1.271324158
47	1.285724938
48	1.125
49	1.313756704
50	1.287460327
51	1.360868096
52	1.237792969
53	1.371247172
54	1.28478241
55	1.306302845
56	1.1484375
57	1.307174563
58	1.251182556
59	1.294076264
60	1.153564453
61	1.254216135
62	1.154766083
63	1.155057102
64	1
65	1.192019787
66	1.191737652
67	1.284438623
68	1.190643311
69	1.343643134
70	1.281863451
71	1.326538394
72	1.186523438
73	1.373515232
74	1.336587667
75	1.404969371
76	1.272445679
77	1.405162993
78	1.313644052
79	1.333811393
80	1.171875
81	1.374291731
82	1.352638006
83	1.436124436
84	1.312179565
85	1.460386324
86	1.374746919
87	1.404461113
88	1.240722656
89	1.419151551
90	1.365110278
91	1.418994378
92	1.271324158
93	1.389307806
94	1.285724938
95	1.292707137
96	1.125
97	1.327303452
98	1.313756704
99	1.402181215
100	1.287460327
101	1.439456376
102	1.360868096
103	1.39587838
104	1.237792969
105	1.420811168
106	1.371247172
107	1.429821718
108	1.28478241
109	1.407888473
110	1.306302845
111	1.316607128
112	1.1484375
113	1.337321377
114	1.307174563
115	1.3784835
116	1.251182556
117	1.383476013
118	1.294076264
119	1.313817798
120	1.153564453
121	1.311564061
122	1.254216135
123	1.296218207
124	1.154766083
125	1.254938979
126	1.155057102
127	1.155128721
128	1
129	1.192091422
130	1.192019787
131	1.285112594
132	1.191737652
133	1.345544803
134	1.284438623
135	1.33011456
136	1.190643311
137	1.379468503
138	1.343643134
139	1.413823605
140	1.281863451
141	1.417210098
142	1.326538394
143	1.348650572
144	1.186523438
145	1.393445392
146	1.373515232
147	1.460523952
148	1.336587667
149	1.489983308
150	1.404969371
151	1.437819587
152	1.272445679
153	1.458081051
154	1.405162993
155	1.463398864
156	1.313644052
157	1.438384077
158	1.333811393
159	1.343788204
160	1.171875
161	1.385511952
162	1.374291731
163	1.46995552
164	1.352638006
165	1.515671405
166	1.436124436
167	1.476397608
168	1.312179565
169	1.509664723
170	1.460386324
171	1.526336772
172	1.374746919
173	1.510059279
174	1.404461113
175	1.418957393
176	1.240722656
177	1.448317942
178	1.419151551
179	1.500271393
180	1.365110278
181	1.513223079
182	1.418994378
183	1.444276662
184	1.271324158
185	1.44913094
186	1.389307806
187	1.439515196
188	1.285724938
189	1.400864853
190	1.292707137
191	1.296144527
192	1.125
193	1.334181041
194	1.327303452
195	1.42376337
196	1.313756704
197	1.476037319
198	1.402181215
199	1.445099223
200	1.287460327
201	1.484679711
202	1.439456376
203	1.507744344
204	1.360868096
205	1.497868678
206	1.39587838
207	1.412986658
208	1.237792969
209	1.447493179
210	1.420811168
211	1.504557982
212	1.371247172
213	1.522432608
214	1.429821718
215	1.45746262
216	1.28478241
217	1.466520966
218	1.407888473
219	1.460688302
220	1.306302845
221	1.425050037
222	1.316607128
223	1.321649531
224	1.1484375
225	1.352986817
226	1.337321377
227	1.425445782
228	1.307174563
229	1.459748836
230	1.3784835
231	1.412421614
232	1.251182556
233	1.434791992
234	1.383476013
235	1.441331491
236	1.294076264
237	1.41699555
238	1.313817798
239	1.32330229
240	1.153564453
241	1.342522174
242	1.311564061
243	1.382440085
244	1.254216135
245	1.386270494
246	1.296218207
247	1.315564437
248	1.154766083
249	1.312601423
250	1.254938979
251	1.296732775
252	1.155057102
253	1.255115455
254	1.155128721
255	1.155146485
256	1

